Dynamic Adaptive Mesh Refinement for Topology Optimization

We present an improved method for topology optimization with both adaptive mesh refinement and derefinement. Since the total volume fraction in topology optimization is usually modest, after a few initial iterations the domain of computation is largely void. Hence, it is inefficient to have many small elements, in such regions, that contribute significantly to the overall computational cost but contribute little to the accuracy of computation and design. At the same time, we want high spatial resolution for accurate three-dimensional designs to avoid postprocessing or interpretation as much as possible. Dynamic adaptive mesh refinement (AMR) offers the possibility to balance these two requirements. We discuss requirements on AMR for topology optimization and the algorithmic features to implement them. The numerical design problems demonstrate (1) that our AMR strategy for topology optimization leads to designs that are equivalent to optimal designs on uniform meshes, (2) how AMR strategies that do not satisfy the postulated requirements may lead to suboptimal designs, and (3) that our AMR strategy significantly reduces the time to compute optimal designs.

==> results/table_2d/costa_amr.txt <==
step 80 : my error = 10.581328%,  nnode = 4290,  nelem=2048
step 100 : my error = 9.958506%,  nnode = 11948,  nelem=5675
step 125 : my error = 9.765468%,  nnode = 11948,  nelem=5675
step 200 : my error = 9.710616%,  nnode = 41824,  nelem=20216
step 300 : my error = 9.800250%,  nnode = 41824,  nelem=20216
step 400 : my error = 9.831248%,  nnode = 41824,  nelem=20216
step 500 : my error = 9.828500%,  nnode = 41824,  nelem=20216
step 600 : my error = 9.822889%,  nnode = 41824,  nelem=20216
step 700 : my error = 9.834767%,  nnode = 41824,  nelem=20216
step 800 : my error = 9.829060%,  nnode = 41824,  nelem=20216
step 900 : my error = 9.822980%,  nnode = 41824,  nelem=20216
step 1000 : my error = 9.834782%,  nnode = 41824,  nelem=20216


==> results/table_2d/my_amr.txt <==
step 27 : my error = 10.565116%,  nnode = 4290,  nelem=2048
step 37 : my error = 9.898285%,  nnode = 12786,  nelem=6113
step 47 : my error = 9.658281%,  nnode = 48638,  nelem=23726
step 57 : my error = 9.516540%,  nnode = 50004,  nelem=24425
step 67 : my error = 9.365037%,  nnode = 50154,  nelem=24500
step 77 : my error = 9.219716%,  nnode = 50278,  nelem=24563
step 87 : my error = 9.073053%,  nnode = 50398,  nelem=24626
step 97 : my error = 8.924706%,  nnode = 50476,  nelem=24665
step 107 : my error = 8.784797%,  nnode = 50560,  nelem=24707
step 117 : my error = 8.635718%,  nnode = 50640,  nelem=24746
step 127 : my error = 8.457718%,  nnode = 50764,  nelem=24809
step 137 : my error = 8.271081%,  nnode = 50804,  nelem=24827
step 147 : my error = 8.043512%,  nnode = 50900,  nelem=24872
step 157 : my error = 7.802604%,  nnode = 50938,  nelem=24890
step 167 : my error = 7.536093%,  nnode = 51064,  nelem=24953
step 177 : my error = 7.245118%,  nnode = 51148,  nelem=24995
step 187 : my error = 6.931217%,  nnode = 51166,  nelem=25004
step 197 : my error = 6.604560%,  nnode = 51256,  nelem=25049
step 207 : my error = 6.239301%,  nnode = 51242,  nelem=25040
step 217 : my error = 5.868427%,  nnode = 51270,  nelem=25052
step 227 : my error = 5.478246%,  nnode = 51296,  nelem=25064
step 237 : my error = 5.076811%,  nnode = 51368,  nelem=25100
step 247 : my error = 4.671561%,  nnode = 51400,  nelem=25115
step 257 : my error = 4.261324%,  nnode = 51444,  nelem=25133
step 267 : my error = 3.867940%,  nnode = 51460,  nelem=25139
step 277 : my error = 3.436115%,  nnode = 51444,  nelem=25130
step 287 : my error = 3.034027%,  nnode = 51486,  nelem=25151
step 297 : my error = 2.619871%,  nnode = 51518,  nelem=25166
step 307 : my error = 2.221446%,  nnode = 51550,  nelem=25184
step 317 : my error = 1.828588%,  nnode = 51602,  nelem=25208
step 327 : my error = 1.443981%,  nnode = 51640,  nelem=25226
step 337 : my error = 1.065886%,  nnode = 51610,  nelem=25208
step 347 : my error = 0.700003%,  nnode = 51638,  nelem=25223
step 357 : my error = 0.372216%,  nnode = 51568,  nelem=25187
step 367 : my error = 0.106453%,  nnode = 51654,  nelem=25229

